AEGR: A simple approach to gradient reversal in autoencoders for network anomaly detection

Anomaly detection is referred to as a process in which the aim is to detect data points that follow a different pattern from the majority of data points. Anomaly detection methods suffer from several well-known challenges that hinder their performance such as high dimensionality. Autoencoders are unsupervised neural networks that have been used for the purpose of reducing dimensionality and also detecting network anomalies in large datasets. The performance of autoencoders debilitates when the training set contains noise and anomalies. In this paper, a new gradient-reversal method is proposed to overcome the influence of anomalies on the training phase for the purpose of detecting network anomalies. The method is different from other approaches as it does not require an anomaly-free training set and is based on reconstruction error. Once latent variables are extracted from the network, Local Outlier Factor is used to separate normal data points from anomalies. A simple pruning approach and data augmentation is also added to further improve performance. The experimental results show that the proposed model can outperform other well-know approaches.

==> AEGR Article/references.txt <==
1. M.~Nicolau, J.~McDermott, and Others, ``{Learning neural representations for
  network anomaly detection},'' {\em IEEE transactions on cybernetics}, no.~99,
  pp.~1--14, 2018.
2. M.~Munir, S.~A. Siddiqui, A.~Dengel, and S.~Ahmed, ``{DeepAnT: A Deep Learning
  Approach for Unsupervised Anomaly Detection in Time Series},'' {\em IEEE
  Access}, vol.~7, pp.~1991--2005, 2019.
3. Y.~Ma, P.~Zhang, Y.~Cao, and L.~Guo, ``{Parallel auto-encoder for efficient
  outlier detection},'' in {\em Big Data, 2013 IEEE International Conference
  on}, pp.~15--17, IEEE, 2013.
4. Q.~Zhang, L.~T. Yang, Z.~Chen, and P.~Li, ``{A survey on deep learning for big
  data},'' {\em Information Fusion}, vol.~42, pp.~146--157, 2018.
5. J.~Sun, X.~Wang, N.~Xiong, and J.~Shao, ``{Learning sparse representation with
  variational auto-encoder for anomaly detection},'' {\em IEEE Access}, vol.~6,
  pp.~33353--33361, 2018.
6. Z.~Sun and H.~Sun, ``{Stacked Denoising Autoencoder With Density-Grid Based
  Clustering Method for Detecting Outlier of Wind Turbine Components},'' {\em
  IEEE Access}, vol.~7, pp.~13078--13091, 2019.
7. V.~J. Hodge and J.~Austin, ``{A Survey of Outlier Detection Methodologies},''
  {\em Artificial Intelligence Review}, vol.~22, no.~2, pp.~85--126, 2004.
8. M.~M. Breunig, H.-P. Kriegel, R.~T. Ng, and J.~Sander, ``{LOF: Identifying
  Density-based Local Outliers},'' {\em SIGMOD Rec.}, vol.~29, pp.~93--104, may
  2000.
9. Y.~Qi, Y.~Wang, X.~Zheng, and Z.~Wu, ``{Robust feature learning by stacked
  autoencoder with maximum correntropy criterion},'' in {\em 2014 IEEE
  International Conference on Acoustics, Speech and Signal Processing
  (ICASSP)}, pp.~6716--6720, IEEE, 2014.
10. C.~Zhou and R.~C. Paffenroth, ``{Anomaly detection with robust deep
  autoencoders},'' in {\em Proceedings of the 23rd ACM SIGKDD International
  Conference on Knowledge Discovery and Data Mining}, pp.~665--674, ACM, 2017.
11. B.~Tang and H.~He, ``{A local density-based approach for outlier detection},''
  {\em Neurocomputing}, vol.~241, pp.~171--180, 2017.
12. S.~Su, L.~Xiao, Z.~Zhang, F.~Gu, L.~Ruan, S.~Li, Z.~He, Z.~Huo, B.~Yan,
  H.~Wang, and Others, ``{N2DLOF: A New Local Density-Based Outlier Detection
  Approach for Scattered Data},'' in {\em High Performance Computing and
  Communications; IEEE 15th International Conference on Smart City; IEEE 3rd
  International Conference on Data Science and Systems (HPCC/SmartCity/DSS),
  2017 IEEE 19th International Conference on}, pp.~458--465, IEEE, 2017.
13. G.~E. Hinton and R.~R. Salakhutdinov, ``{Reducing the dimensionality of data
  with neural networks},'' {\em science}, vol.~313, no.~5786, pp.~504--507,
  2006.
14. D.~Charte, F.~Charte, S.~Garc{\'{i}}a, M.~J. del Jesus, and F.~Herrera, ``{A
  practical tutorial on autoencoders for nonlinear feature fusion: Taxonomy,
  models, software and guidelines},'' {\em Information Fusion}, vol.~44,
  pp.~78--96, 2018.
15. Y.~Wang, H.~Yao, and S.~Zhao, ``{Auto-encoder based dimensionality
  reduction},'' {\em Neurocomputing}, vol.~184, pp.~232--242, 2016.
16. M.~Sakurada and T.~Yairi, ``{Anomaly detection using autoencoders with
  nonlinear dimensionality reduction},'' in {\em Proceedings of the MLSDA 2014
  2nd Workshop on Machine Learning for Sensory Data Analysis}, p.~4, ACM, 2014.
17. M.~Yousefi-Azar, V.~Varadharajan, L.~Hamey, and U.~Tupakula,
  ``{Autoencoder-based feature learning for cyber security applications},'' in
  {\em 2017 International Joint Conference on Neural Networks (IJCNN)},
  pp.~3854--3861, IEEE, 2017.
18. R.~C. Aygun and A.~G. Yavuz, ``{Network anomaly detection with stochastically
  improved autoencoder based models},'' in {\em 2017 IEEE 4th International
  Conference on Cyber Security and Cloud Computing (CSCloud)}, pp.~193--198,
  IEEE, 2017.
19. M.~Schreyer, T.~Sattarov, D.~Borth, A.~Dengel, and B.~Reimer, ``{Detection of
  anomalies in large scale accounting data using deep autoencoder networks},''
  {\em arXiv preprint arXiv:1709.05254}, 2017.
20. J.~Chen, S.~Sathe, C.~Aggarwal, and D.~Turaga, ``{Outlier detection with
  autoencoder ensembles},'' in {\em Proceedings of the 2017 SIAM International
  Conference on Data Mining}, pp.~90--98, SIAM, 2017.
21. M.~M. Breuniq, H.-P. Kriegel, R.~T. Ng, and J.~Sander, ``{LOF: Identifying
  density-based local outliers},'' {\em SIGMOD Record (ACM Special Interest
  Group on Management of Data)}, vol.~29, no.~2, pp.~93--104, 2000.
22. Y.~Ganin and V.~Lempitsky, ``{Unsupervised domain adaptation by
  backpropagation},'' {\em arXiv preprint arXiv:1409.7495}, 2014.
23. S.~S. Khan and M.~G. Madden, ``{A Survey of Recent Trends in One Class
  Classification},'' in {\em Artificial Intelligence and Cognitive Science:
  20th Irish Conference, AICS 2009, Dublin, Ireland, August 19-21, 2009,
  Revised Selected Papers} (L.~Coyle and J.~Freyne, eds.), pp.~188--197,
  Berlin, Heidelberg: Springer Berlin Heidelberg, 2010.
24. F.~Provost and T.~Fawcett, ``{Analysis and Visualization of Classifier
  Performance: Comparison Under Imprecise Class and Cost Distributions},'' in
  {\em Proceedings of the Third International Conference on Knowledge Discovery
  and Data Mining}, KDD'97, pp.~43--48, AAAI Press, 1997.
25. V.~L. Cao, M.~Nicolau, and J.~McDermott, ``{Learning Neural Representations for
  Network Anomaly Detection},'' {\em IEEE Transactions on Cybernetics},
  vol.~49, no.~8, pp.~3074--3087, 2019.
26. D.~Dheeru and E.~{Karra Taniskidou}, ``{{\{}UCI{\}} Machine Learning
  Repository},'' 2017.
27. S.~Garc{\'{i}}a, M.~Grill, J.~Stiborek, and A.~Zunino, ``{An empirical
  comparison of botnet detection methods},'' {\em Computers {\&} Security},
  vol.~45, pp.~100--123, 2014.
28/ M.~Tavallaee, E.~Bagheri, W.~Lu, and A.~A. Ghorbani, ``{A detailed analysis of
  the KDD CUP 99 data set},'' in {\em 2009 IEEE Symposium on Computational
  Intelligence for Security and Defense Applications}, pp.~1--6, IEEE, 2009.
29. N.~Moustafa and J.~Slay, ``{UNSW-NB15: a comprehensive data set for network
  intrusion detection systems (UNSW-NB15 network data set)},'' in {\em 2015
  Military Communications and Information Systems Conference (MilCIS)},
  pp.~1--6, nov 2015.
30. S.~M. Erfani, S.~Rajasegarar, S.~Karunasekera, and C.~Leckie,
  ``{High-dimensional and large-scale anomaly detection using a linear
  one-class SVM with deep learning},'' {\em Pattern Recognition}, vol.~58,
  pp.~121--134, 2016.
31. V.~L. Cao, M.~Nicolau, and J.~McDermott, ``{A Hybrid Autoencoder and Density
  Estimation Model for Anomaly Detection},'' in {\em Parallel Problem Solving
  from Nature -- PPSN XIV} (J.~Handl, E.~Hart, P.~R. Lewis,
  M.~L{\'{o}}pez-Ib{\'{a}}{\~{n}}ez, G.~Ochoa, and B.~Paechter, eds.), (Cham),
  pp.~717--726, Springer International Publishing, 2016.
32. D.~S. Kerby, ``{The simple difference formula: An approach to teaching
  nonparametric correlation},'' {\em Comprehensive Psychology}, vol.~3,
  pp.~11----IT, 2014.
33. J.~Dem{\v{s}}ar, ``{Statistical comparisons of classifiers over multiple data
  sets},'' {\em Journal of Machine learning research}, vol.~7, no.~Jan,
  pp.~1--30, 2006.

==> references.txt <==
1. M.~Nicolau, J.~McDermott, and Others, ``{Learning neural representations for
  network anomaly detection},'' {\em IEEE transactions on cybernetics}, no.~99,
  pp.~1--14, 2018.
2. M.~Munir, S.~A. Siddiqui, A.~Dengel, and S.~Ahmed, ``{DeepAnT: A Deep Learning
  Approach for Unsupervised Anomaly Detection in Time Series},'' {\em IEEE
  Access}, vol.~7, pp.~1991--2005, 2019.
3. Y.~Ma, P.~Zhang, Y.~Cao, and L.~Guo, ``{Parallel auto-encoder for efficient
  outlier detection},'' in {\em Big Data, 2013 IEEE International Conference
  on}, pp.~15--17, IEEE, 2013.
4. Q.~Zhang, L.~T. Yang, Z.~Chen, and P.~Li, ``{A survey on deep learning for big
  data},'' {\em Information Fusion}, vol.~42, pp.~146--157, 2018.
5. J.~Sun, X.~Wang, N.~Xiong, and J.~Shao, ``{Learning sparse representation with
  variational auto-encoder for anomaly detection},'' {\em IEEE Access}, vol.~6,
  pp.~33353--33361, 2018.
6. Z.~Sun and H.~Sun, ``{Stacked Denoising Autoencoder With Density-Grid Based
  Clustering Method for Detecting Outlier of Wind Turbine Components},'' {\em
  IEEE Access}, vol.~7, pp.~13078--13091, 2019.
7. V.~J. Hodge and J.~Austin, ``{A Survey of Outlier Detection Methodologies},''
  {\em Artificial Intelligence Review}, vol.~22, no.~2, pp.~85--126, 2004.
8. M.~M. Breunig, H.-P. Kriegel, R.~T. Ng, and J.~Sander, ``{LOF: Identifying
  Density-based Local Outliers},'' {\em SIGMOD Rec.}, vol.~29, pp.~93--104, may
  2000.
9. Y.~Qi, Y.~Wang, X.~Zheng, and Z.~Wu, ``{Robust feature learning by stacked
  autoencoder with maximum correntropy criterion},'' in {\em 2014 IEEE
  International Conference on Acoustics, Speech and Signal Processing
  (ICASSP)}, pp.~6716--6720, IEEE, 2014.
10. C.~Zhou and R.~C. Paffenroth, ``{Anomaly detection with robust deep
  autoencoders},'' in {\em Proceedings of the 23rd ACM SIGKDD International
  Conference on Knowledge Discovery and Data Mining}, pp.~665--674, ACM, 2017.
11. B.~Tang and H.~He, ``{A local density-based approach for outlier detection},''
  {\em Neurocomputing}, vol.~241, pp.~171--180, 2017.
12. S.~Su, L.~Xiao, Z.~Zhang, F.~Gu, L.~Ruan, S.~Li, Z.~He, Z.~Huo, B.~Yan,
  H.~Wang, and Others, ``{N2DLOF: A New Local Density-Based Outlier Detection
  Approach for Scattered Data},'' in {\em High Performance Computing and
  Communications; IEEE 15th International Conference on Smart City; IEEE 3rd
  International Conference on Data Science and Systems (HPCC/SmartCity/DSS),
  2017 IEEE 19th International Conference on}, pp.~458--465, IEEE, 2017.
13. G.~E. Hinton and R.~R. Salakhutdinov, ``{Reducing the dimensionality of data
  with neural networks},'' {\em science}, vol.~313, no.~5786, pp.~504--507,
  2006.
14. D.~Charte, F.~Charte, S.~Garc{\'{i}}a, M.~J. del Jesus, and F.~Herrera, ``{A
  practical tutorial on autoencoders for nonlinear feature fusion: Taxonomy,
  models, software and guidelines},'' {\em Information Fusion}, vol.~44,
  pp.~78--96, 2018.
15. Y.~Wang, H.~Yao, and S.~Zhao, ``{Auto-encoder based dimensionality
  reduction},'' {\em Neurocomputing}, vol.~184, pp.~232--242, 2016.
16. M.~Sakurada and T.~Yairi, ``{Anomaly detection using autoencoders with
  nonlinear dimensionality reduction},'' in {\em Proceedings of the MLSDA 2014
  2nd Workshop on Machine Learning for Sensory Data Analysis}, p.~4, ACM, 2014.
17. M.~Yousefi-Azar, V.~Varadharajan, L.~Hamey, and U.~Tupakula,
  ``{Autoencoder-based feature learning for cyber security applications},'' in
  {\em 2017 International Joint Conference on Neural Networks (IJCNN)},
  pp.~3854--3861, IEEE, 2017.
18. R.~C. Aygun and A.~G. Yavuz, ``{Network anomaly detection with stochastically
  improved autoencoder based models},'' in {\em 2017 IEEE 4th International
  Conference on Cyber Security and Cloud Computing (CSCloud)}, pp.~193--198,
  IEEE, 2017.
19. M.~Schreyer, T.~Sattarov, D.~Borth, A.~Dengel, and B.~Reimer, ``{Detection of
  anomalies in large scale accounting data using deep autoencoder networks},''
  {\em arXiv preprint arXiv:1709.05254}, 2017.
20. J.~Chen, S.~Sathe, C.~Aggarwal, and D.~Turaga, ``{Outlier detection with
  autoencoder ensembles},'' in {\em Proceedings of the 2017 SIAM International
  Conference on Data Mining}, pp.~90--98, SIAM, 2017.
21. M.~M. Breuniq, H.-P. Kriegel, R.~T. Ng, and J.~Sander, ``{LOF: Identifying
  density-based local outliers},'' {\em SIGMOD Record (ACM Special Interest
  Group on Management of Data)}, vol.~29, no.~2, pp.~93--104, 2000.
22. Y.~Ganin and V.~Lempitsky, ``{Unsupervised domain adaptation by
  backpropagation},'' {\em arXiv preprint arXiv:1409.7495}, 2014.
23. S.~S. Khan and M.~G. Madden, ``{A Survey of Recent Trends in One Class
  Classification},'' in {\em Artificial Intelligence and Cognitive Science:
  20th Irish Conference, AICS 2009, Dublin, Ireland, August 19-21, 2009,
  Revised Selected Papers} (L.~Coyle and J.~Freyne, eds.), pp.~188--197,
  Berlin, Heidelberg: Springer Berlin Heidelberg, 2010.
24. F.~Provost and T.~Fawcett, ``{Analysis and Visualization of Classifier
  Performance: Comparison Under Imprecise Class and Cost Distributions},'' in
  {\em Proceedings of the Third International Conference on Knowledge Discovery
  and Data Mining}, KDD'97, pp.~43--48, AAAI Press, 1997.
25. V.~L. Cao, M.~Nicolau, and J.~McDermott, ``{Learning Neural Representations for
  Network Anomaly Detection},'' {\em IEEE Transactions on Cybernetics},
  vol.~49, no.~8, pp.~3074--3087, 2019.
26. D.~Dheeru and E.~{Karra Taniskidou}, ``{{\{}UCI{\}} Machine Learning
  Repository},'' 2017.
27. S.~Garc{\'{i}}a, M.~Grill, J.~Stiborek, and A.~Zunino, ``{An empirical
  comparison of botnet detection methods},'' {\em Computers {\&} Security},
  vol.~45, pp.~100--123, 2014.
28/ M.~Tavallaee, E.~Bagheri, W.~Lu, and A.~A. Ghorbani, ``{A detailed analysis of
  the KDD CUP 99 data set},'' in {\em 2009 IEEE Symposium on Computational
  Intelligence for Security and Defense Applications}, pp.~1--6, IEEE, 2009.
29. N.~Moustafa and J.~Slay, ``{UNSW-NB15: a comprehensive data set for network
  intrusion detection systems (UNSW-NB15 network data set)},'' in {\em 2015
  Military Communications and Information Systems Conference (MilCIS)},
  pp.~1--6, nov 2015.
30. S.~M. Erfani, S.~Rajasegarar, S.~Karunasekera, and C.~Leckie,
  ``{High-dimensional and large-scale anomaly detection using a linear
  one-class SVM with deep learning},'' {\em Pattern Recognition}, vol.~58,
  pp.~121--134, 2016.
31. V.~L. Cao, M.~Nicolau, and J.~McDermott, ``{A Hybrid Autoencoder and Density
  Estimation Model for Anomaly Detection},'' in {\em Parallel Problem Solving
  from Nature -- PPSN XIV} (J.~Handl, E.~Hart, P.~R. Lewis,
  M.~L{\'{o}}pez-Ib{\'{a}}{\~{n}}ez, G.~Ochoa, and B.~Paechter, eds.), (Cham),
  pp.~717--726, Springer International Publishing, 2016.
32. D.~S. Kerby, ``{The simple difference formula: An approach to teaching
  nonparametric correlation},'' {\em Comprehensive Psychology}, vol.~3,
  pp.~11----IT, 2014.
33. J.~Dem{\v{s}}ar, ``{Statistical comparisons of classifiers over multiple data
  sets},'' {\em Journal of Machine learning research}, vol.~7, no.~Jan,
  pp.~1--30, 2006.
